Toward Large-Scale Distributed Quantum Long Short-Term Memory with Modular Quantum Computers

In this work, we introduce a Distributed Quantum Long Short-Term Memory (QLSTM) framework that leverages modular quantum computing to address scalability challenges on Noisy Intermediate-Scale Quantum (NISQ) devices. By embedding variational quantum circuits into LSTM cells, the QLSTM captures long-range temporal dependencies, while a distributed architecture partitions the underlying Variational Quantum Circuits (VQCs) into smaller, manageable subcircuits that can be executed on a network of quantum processing units. We assess the proposed framework using nontrivial benchmark problems such as damped harmonic oscillators and Nonlinear Autoregressive Moving Average sequences. Our results demonstrate that the distributed QLSTM achieves stable convergence and improved training dynamics compared to classical approaches. This work underscores the potential of modular, distributed quantum computing architectures for large-scale sequence modelling, providing a foundation for the future integration of hybrid quantum-classical solutions into advanced Quantum High-performance computing (HPC) ecosystems.

==> results/Split_QLSTM_TS_MODEL_DAMPED_SHM_1_NO_1_Epoch_100_losses.csv <==
Epoch,Train_Loss,Test_Loss
1,0.21186927497358488,0.022795800346514926
2,0.09716884925540117,0.015284453227790937
3,0.06813702546615916,0.011641489449884485
4,0.054718191298305005,0.009882809518045243
5,0.04717462091246842,0.00894310335719758
6,0.042472372700707,0.008407574229734524
7,0.039336700277333714,0.00805601697351364
8,0.03710198630934874,0.007762496496113205
9,0.03538208984309882,0.007471129205376992
10,0.03395951244215261,0.007174324595674222
11,0.032717890229824485,0.006883333659317463
12,0.03159296133503427,0.006606650240518456
13,0.030544443428073557,0.006343974145229884
14,0.029543815315815472,0.006089496591546175
15,0.0285712986963843,0.0058380040042332855
16,0.027617001280158357,0.005588875139214869
17,0.026678625816843528,0.005343519585626162
18,0.025753005085113325,0.005098514107005099
19,0.024826218076891067,0.004839365463270462
20,0.023862843585976873,0.004537851762351803
21,0.022802168841312535,0.004161606335340962
22,0.02157313792342233,0.0036969300950424667
23,0.020130757400171014,0.003170622298306666
24,0.018505412577767076,0.002643052553584339
25,0.01680529573539709,0.0021624696792194617
26,0.015152259151843536,0.0017405809192053018
27,0.01361837505169916,0.0013722686694274196
28,0.012230870085891663,0.0010527687204957008
29,0.010999372092323954,0.0007805909323371255
30,0.009925673579694922,0.0005555377116062563
31,0.009004737471974077,0.0003768262357694717
32,0.008225564013314417,0.00024227970537025448
33,0.00757319618541282,0.00014828751696358775
34,0.007030997824322224,9.010829017550184e-05
35,0.006582465239005687,6.226433885280032e-05
36,0.006212326134277618,5.8930330877286744e-05
37,0.00590702061871865,7.428921208296314e-05
38,0.0056547912761972415,0.00010284301570385113
39,0.005445580564203608,0.00013966258090432497
40,0.005270854664624246,0.0001805597922912639
41,0.005123417314297398,0.00022217520835085831
42,0.00499725199949156,0.0002619879780879486
43,0.004887404020020357,0.00029828215481847393
44,0.004791118636128104,0.00033139770660598703
45,0.004805127387064463,0.00035829604216386173
46,0.004616085021535714,0.0003801506586544416
47,0.004542695248734154,0.0003981745576587726
48,0.0045062136362708045,0.00041325786566495003
49,0.004557603409651009,0.00042406701474932554
50,0.004313487896004723,0.00042974917506561375
51,0.004263905372249835,0.000430878630904169
52,0.004198559539952918,0.0004276357838952308
53,0.00414345336440884,0.0004256736226644342
54,0.00409733264455048,0.00042197415611965066
55,0.004035305708700344,0.00041292671623748613
56,0.003973909155979003,0.0004044298219407741
57,0.0039266936842404345,0.00039764436483925706
58,0.003887678725260803,0.00039073244694600194
59,0.00384028076426698,0.0003808644078807005
60,0.0037808824778309334,0.0003677126476887653
61,0.0037320546481890387,0.0003566810236605574
62,0.003680563325021048,0.00034247204888547506
63,0.0036330323766721687,0.00033028419387713263
64,0.0035970489739256374,0.00031940312309758313
65,0.003569544544249388,0.0003103460392398987
66,0.0035454266092642657,0.0003018851050982124
67,0.0035103858077391308,0.00029177291618345564
68,0.0034738003666283834,0.0002821861815336779
69,0.003441775344798838,0.00027345225346414495
70,0.003411099124724661,0.00026518748111977586
71,0.0033848274796303953,0.0002579651106457455
72,0.003362164346883371,0.00025160393737390905
73,0.00334002027072798,0.00024605296716339914
74,0.003317923717234815,0.00024138740296766485
75,0.003298085245218925,0.00023667387482663983
76,0.003277130677734879,0.00023290471882201505
77,0.0032509783242919855,0.00023032158819133854
78,0.003233233963507158,0.00022826662383138366
79,0.0032244655571978323,0.0002253818511302713
80,0.0032428394304162833,0.0002239570495663014
81,0.0031606029521683786,0.0002219573061383847
82,0.0031297462314925657,0.00022024501605376912
83,0.0031144756668398657,0.00021872468338976026
84,0.003099602319928788,0.0002171038287806659
85,0.0030962844481024583,0.00021407768970247419
86,0.003066573716994295,0.00021363182144185693
87,0.0030385858999213994,0.00021368786644839058
88,0.0030205817293569898,0.0002130807932430565
89,0.003012379027865563,0.00021149490680130687
90,0.002988729322692679,0.00021154874057536738
91,0.002963346702058206,0.0002124186776856684
92,0.0029814210591408235,0.0002134879252404485
93,0.0029177997730509535,0.00021247721488077938
94,0.0028964839452955966,0.0002122726663761486
95,0.00288335956042961,0.00021266250345103674
96,0.002904451088843895,0.00021261190750415827
97,0.0028365278494479227,0.00021297975182670763
98,0.0028188359624076362,0.00021304641497429925
99,0.0028110575156753536,0.00021311128411256012
100,0.0027920996100359386,0.00021313241248037686


==> results/Split_QLSTM_TS_MODEL_DAMPED_SHM_1_NO_1_Epoch_100_simulation.csv <==
Simulation_Result,Ground_Truth
0.5906466041025722,0.4736473
0.36955800430160146,0.25085303
0.09062689836429061,0.018466827
-0.19664835435502687,-0.21343336
-0.44114476100593575,-0.4354548
-0.6239194085110733,-0.6372854
-0.7502964924293185,-0.8068502
-0.836297358104882,-0.9309745
-0.8947619836616798,-0.99777555
-0.9253727124506972,-1.0
-0.9196026421829682,-0.9375756
-0.8657422241607533,-0.81779164
-0.7497628339907931,-0.6529927
-0.5612459854652483,-0.4572423
-0.30865329963586036,-0.24372457
-0.03154693626031299,-0.023773188
0.2180651791834173,0.1926402
0.413276481954464,0.39569178
0.5544114479407354,0.5746274
0.6511327855941929,0.7175952
0.7156328135805106,0.8128711
0.7544027281952395,0.8513132
0.7646507433517391,0.82901573
0.7388448548394619,0.74869287
0.667601119515991,0.6189306
0.5408040931512492,0.4517787
0.35319259376454953,0.26007065
0.11664880081783799,0.05569618
-0.13331680995125456,-0.15077613
-0.3559876927159619,-0.34947714
-0.5302430802741729,-0.5303119
-0.654957842647961,-0.6824639
-0.7396099155092892,-0.79489344
-0.7943511207375156,-0.85797554
-0.8206687660116971,-0.86575633
-0.8117712908498751,-0.81772923
-0.757517871251365,-0.71910757
-0.6478563712751233,-0.57942206
-0.47840846221178673,-0.4102643
-0.2603218407996249,-0.22332308
-0.025165964714908784,-0.029419754
0.18950617351570756,0.16143942
0.36257778909180155,0.33945745
0.4912244465198396,0.49451786
0.5807960493523059,0.61629784
0.6391441402540556,0.6953105
0.6706305326683077,0.72466916
0.673019297898273,0.7018292
0.6399177688153528,0.6293837
0.5636707180655284,0.5144468
0.4380043452562164,0.366974
0.2636187500407954,0.19790411
0.0557884463952458,0.01790425
-0.15601647439024585,-0.16301218
-0.34296734613191887,-0.33522412
-0.49031920490925457,-0.48909009
-0.5966867044373321,-0.61490035
-0.6679640420529094,-0.7035337
-0.709927840854711,-0.74779284
-0.7222528288517469,-0.7439414
-0.6989363325036211,-0.69269675
-0.6321779471992628,-0.5991297
-0.5165378747475255,-0.47151807
-0.35442427901193274,-0.31975612
-0.1615118440147147,-0.15403183
0.035326206595262616,0.015828896
0.21088161371826036,0.18039581
0.3523793120998268,0.33039188
0.4578057230169534,0.45661595
0.5304287562770942,0.55037135
0.5746476916081811,0.6044749
0.5918125437620245,0.61455125
0.5789576590996004,0.5800428
0.5307522549793449,0.50440943
0.4421576084689807,0.394401
0.3118322202342101,0.25877237
0.14685087047925902,0.10702908
-0.03475954089812941,-0.051366232
-0.2094510698374077,-0.20724547
-0.3587639920591789,-0.3516632
-0.47441125833935643,-0.47585666
-0.5562452477806599,-0.5715531
-0.6077793730787628,-0.6317453
-0.6310063283754088,-0.6517637
-0.623691430583752,-0.63021815
-0.5808117510954778,-0.56935036
-0.4979633524784605,-0.47460598
-0.3753148429353614,-0.35363233
-0.22141677401583,-0.21515678
-0.05379664889098551,-0.068153255
0.1068990175416896,0.078551926
0.2454194471073391,0.21635287
0.35495272328030025,0.33688846
0.43465471557613505,0.4322937
0.48647390774940197,0.49581605
0.5120469446275542,0.5227023
0.5104881086672555,0.5110405
0.47862208588626903,0.46217498
0.41292098415149053,0.38047978
0.3121189982071986,0.27259183
0.18031687496868357,0.14644217
0.02913467037195766,0.010443396
-0.12420720804533875,-0.126985
-0.2631323734241549,-0.25759974
-0.3770315739687912,-0.37342653
-0.46196692100334685,-0.46699286
-0.5183652238396559,-0.5318375
-0.5475838804027275,-0.563251
-0.5490776812359968,-0.5590139
-0.520115967687647,-0.51982063
-0.45782064168985176,-0.44918415
-0.3621062755749202,-0.3528535
-0.23842137835064914,-0.23799327
-0.09865063374035346,-0.112425424
0.041678404500608654,0.015880443
0.16877051391223172,0.13906737
0.2741273507069097,0.24954432
0.3543292364437377,0.34021968
0.40909616046531067,0.40493992
0.43909390219428146,0.4391162
0.4440406384492502,0.4403666
0.4221855070565954,0.40892243
0.3713570439644533,0.34761304
0.2908771474501432,0.26142418
0.18374557656773638,0.15680969
0.058166385517732455,0.041002423
-0.07323240720620375,-0.07849984
-0.19699222521514487,-0.19424371
-0.30280351507078124,-0.29902184
-0.38509076455411745,-0.38611487
-0.442150554851461,-0.4496826
-0.4740596475234014,-0.4853029
-0.48055031317051083,-0.49052978
-0.4602174878641369,-0.4652693
-0.41149596499018964,-0.41181147
-0.33464762445778806,-0.33449402
-0.2337133269225981,-0.23912653
-0.11727671213990137,-0.13237408
0.003011700605200729,-0.02125797
0.11573673565872147,0.087180786
0.21255729746982222,0.18611845
0.2888897935284889,0.26920056
0.3429885347780278,0.33090007
0.3744914128599184,0.36698842
0.38302729002260294,0.37502187
0.367576464507402,0.3546825
0.3269523690324091,0.30783576
0.26108795804040763,0.23827243
0.1725623501359345,0.15122606
0.06763853905891681,0.052826583
-0.044134658726148246,-0.050373178
-0.15208930219620614,-0.15174522
-0.24716754799887464,-0.24484679
-0.3234795618059478,-0.32368067
-0.3781965449604113,-0.38302934
-0.41036798801712443,-0.4188724
-0.419497679988764,-0.4288127
-0.40479256867827734,-0.41238236
-0.3655691178390243,-0.37111264
-0.3024975180869118,-0.30833328
-0.21892220682027136,-0.2287669
-0.12141189937575153,-0.13804622
-0.018895690033728818,-0.042272072
0.07941118048022389,0.05233432
0.16604919992241246,0.13970539
0.23618159530099692,0.21419254
0.28728458951087843,0.27088138
0.3182586878059612,0.30596644
0.3284730739033651,0.31712642
0.31723084360709375,0.3037974
0.2839716901329697,0.26724696
0.22909449132038853,0.21041591
0.15498552660766812,0.13757512
0.06669671403476947,0.053899713
-0.028314606050357655,-0.034939803
-0.12156799706166427,-0.12311757
-0.20540664515604107,-0.20493229
-0.2742666147972109,-0.27507392
-0.32488677276901773,-0.32892314
-0.35569454299082554,-0.36289045
-0.3659103993794664,-0.37474927
-0.3549849917507741,-0.36387888
-0.3227495740217459,-0.3313382
-0.27016261809015407,-0.2797387
-0.2001549409219609,-0.2129523
-0.11797998816365785,-0.13573529
-0.030656332336991,-0.053352308
0.054380917811641755,0.028751133
0.13071092175155472,0.105228364
0.19371457041982282,0.17109662
0.24056892039958647,0.22202177
0.2697474839974717,0.25462797
0.28039972598030954,0.26679462
0.27196406710291876,0.25787276
0.2442500159212649,0.22875527
0.19795232596681545,0.18177366
0.1353177265897667,0.12044713
0.0605636813713408,0.04914973
-0.020327620919992018,-0.027234131
-0.10053765061847217,-0.103621915
-0.17367543201220953,-0.17500801
-0.23474702668911446,-0.2367243
-0.2804636266016483,-0.284711
-0.30896065795825983,-0.31580085
-0.31926533404356683,-0.32798535
-0.3109194735594264,-0.32060772
-0.2840284621104841,-0.29442832
-0.23969836342670908,-0.25153914
-0.18055036947853947,-0.19514686
-0.1109135568378809,-0.12927723
-0.03643084878868352,-0.058459986
0.036850329889764846,0.0125665525
0.10348303729321476,0.07912286
0.15926504665416558,0.13684186
0.20136446207392766,0.1819264
0.22806704650189327,0.211411
0.23839548071367223,0.22340177
0.23185278301441475,0.21724854
0.20845733294457164,0.19360524
0.1690610580331142,0.1543578
0.11576546472150459,0.10243514
0.05216077749035483,0.041545704
-0.01685559927748717,-0.024110563
-0.08573042363725014,-0.0901203
-0.14913769994829534,-0.15211417
-0.20270489816080312,-0.20601192
-0.24332508197791208,-0.24826671
-0.2690632001052524,-0.27610686
-0.2788597046276642,-0.2877528
-0.2722973512947633,-0.28257126
-0.2496147568192858,-0.2611301
-0.21195777937050442,-0.2251368
-0.16167539835167638,-0.17727256
-0.10240213112917163,-0.12095664
-0.038757918880617026,-0.060082883


==> results/Split_QLSTM_TS_MODEL_NARMA_NO_1_Epoch_100_losses.csv <==
Epoch,Train_Loss,Test_Loss
1,0.010280526928381727,0.00028728278292443804
2,0.00034917337371543266,0.0002912526881405298
3,0.00034743772284229636,0.00029949797070068685
4,0.0003460422912308754,0.00031022693220336505
5,0.0003448673964079786,0.0003224032339279807
6,0.00034382955264056724,0.0003352227459010546
7,0.0003428629892194035,0.0003479770061760962
8,0.00034191516441638007,0.0003600348802258514
9,0.0003409460251705005,0.0003708637578738434
10,0.00033992801592459154,0.0003800566401114957
11,0.0003388460210322604,0.0003873487585870784
12,0.0003376973807251081,0.00039261745780750626
13,0.00033649240120212266,0.0003958646562191893
14,0.00033525527641512057,0.0003971835939519484
15,0.00033402406167644405,0.00039671571222229
16,0.00033284720467627635,0.00039461264035544957
17,0.00033177506830672754,0.00039102215492538327
18,0.00033084843018240664,0.00038610328056373403
19,0.0003300889479046766,0.0003800552756064699
20,0.00032949573254337905,0.00037313432118502715
21,0.00032904866452772936,0.00036563764667800486
22,0.00032871606263082186,0.00035786366988317534
23,0.000328463278217584,0.0003500817099138665
24,0.0003282592353614175,0.0003425242030662181
25,0.00032807949061698855,0.00033538299119212795
26,0.00032790680291435576,0.0003288037453492826
27,0.0003277307366278336,0.00032288709864108423
28,0.0003275466397694427,0.00031769609912314065
29,0.0003273539888923608,0.0003132632438935289
30,0.00032715422712305064,0.0003095913373208625
31,0.00032694854066900856,0.00030664829808370005
32,0.00032673639638653985,0.00030436320609345387
33,0.0003265156969589584,0.00030272377708946615
34,0.0003246681231899354,0.0003027983979354338
35,0.0003260780057675565,0.0003011591001303515
36,0.00032578272187303514,0.0003003229202294101
37,0.0003254767295619516,0.00029970015125130783
38,0.0003251291218180077,0.00029928938189993035
39,0.00032469741702937494,0.0003034972011458167
40,0.0003239968680943946,0.00031541777556272224
41,0.00031992606316652393,0.0002999020298469095
42,0.0003236339817994493,0.00030011465761256085
43,0.0003231422169928895,0.0003005331584716732
44,0.0003224828478836198,0.00030103627846470417
45,0.0003217553954109075,0.0003016741481410286
46,0.00031552921417040607,0.0003031371093417347
47,0.0003200166263212082,0.0003037730275714116
48,0.00031787928181734406,0.00031587294353664283
49,0.00031938153010375363,0.00030532107485657835
50,0.0003172595512115693,0.0003067466837825926
51,0.0003129770327374382,0.00030856220053089074
52,0.0003130868011153865,0.00031285424768449834
53,0.00029646572379747073,0.00031334518965099605
54,0.00031143335316275545,0.0003145844872217011
55,0.00030922295565191774,0.00031734125527456257
56,0.00030591573923565194,0.00032554139009208927
57,0.0003021260436354044,0.00032035874902415013
58,0.00030152330070705024,0.000325492230631029
59,0.00029710278948722564,0.0003325641065465719
60,0.0002919146377507036,0.00033978271494446247
61,0.0002861901078417624,0.00034740549500507947
62,0.0002798902163319955,0.0003552089088702293
63,0.00027306924470817844,0.0003630108691916789
64,0.0002616142091750475,0.0003666376040860325
65,0.0002604456472646092,0.00037357861088668814
66,0.0002518803829975424,0.00037981713527359643
67,0.0002909882524928046,0.0003887525909066324
68,0.0002486737145300263,0.00037242621867769447
69,0.0002381960162436651,0.00037344588919451996
70,0.0002274628671462404,0.0003686102172754946
71,0.0002206882380497111,0.00036082897006536424
72,0.00021622517867034944,0.0003529043618259684
73,0.00021000717749255354,0.0003395066418449209
74,0.00023376029185317895,0.00032938699501917863
75,0.0002075793470516552,0.0003232692810433179
76,0.00019394845690563707,0.0002961924207097054
77,0.0001858673099744172,0.0002681851097538833
78,0.0001803209911292848,0.0002447412711527217
79,0.00017611254643412388,0.00022601382922212787
80,0.00017328473494437354,0.00021310106411253623
81,0.00019166587138333776,0.0002456117676748878
82,0.00017359750594685597,0.0002205137469812213
83,0.00016893795977900285,0.00019897262756818853
84,0.0001774978473954903,0.00020228629275596504
85,0.0001664019108766819,0.00019134515559265724
86,0.0001657177110678465,0.00018541916975428315
87,0.00019663409033813286,0.0002121021373925788
88,0.0001907352701859423,0.00022339539898599288
89,0.00016217195888592714,0.00019998853859372903
90,0.00016154314435334034,0.00018886583112373245
91,0.00016369384694066915,0.00018356104819394203
92,0.00020511995988400805,0.0002288626507339557
93,0.00016041792956246516,0.0002017958834338704
94,0.0001599954370421882,0.0001899200760878457
95,0.00017446255256358154,0.00019295496603231635
96,0.00016685872628300136,0.00019068439573251568
97,0.00017198684144684184,0.00019070267819432338
98,0.00017030800870363388,0.00019263622139282792
99,0.00016615207364987548,0.00019069041120535525
100,0.00016907875987594266,0.0001899486597761406


==> results/Split_QLSTM_TS_MODEL_NARMA_NO_1_Epoch_100_simulation.csv <==
Simulation_Result,Ground_Truth
0.1758766090395273,0.14964793622493744
0.1761882787506903,0.16620349884033203
0.17669996901189403,0.17184337973594666
0.1774461128997607,0.17423737049102783
0.17844776169617182,0.1758112758398056
0.17971111212692034,0.17734743654727936
0.18122688022223976,0.17911989986896515
0.1829705786461368,0.1811053305864334
0.18490367352107984,0.18340927362442017
0.18697557966656506,0.18610575795173645
0.1891262996097025,0.18922366201877594
0.19128952686234535,0.1927523910999298
0.19339592699798858,0.19664481282234192
0.19537637930771934,0.20081917941570282
0.1971649362735017,0.2051585614681244
0.19870136861907325,0.2095133662223816
0.19993316368612962,0.2137077897787094
0.20081705910837802,0.21754980087280273
0.20132014276552143,0.2208443284034729
0.20142062023632998,0.22340843081474304
0.20110841623277775,0.22508704662322998
0.2003856759569567,0.2257675975561142
0.19926717799939414,0.22539159655570984
0.19778065026445218,0.2239617556333542
0.19596687464623966,0.22154337167739868
0.19387939354472586,0.2182597815990448
0.19158366374064847,0.21428188681602478
0.18915550656667263,0.20981334149837494
0.18667878050721345,0.2050730586051941
0.18424226252419296,0.2002771943807602
0.18193587989721124,0.19562329351902008
0.1798465390862145,0.19127807021141052
0.17805381336392442,0.18737037479877472
0.17662582999384732,0.18398955464363098
0.17561566852243585,0.18118886649608612
0.17505854720768518,0.17899242043495178
0.17496996748404825,0.17740410566329956
0.17534497949411995,0.17641665041446686
0.17615857202678062,0.17601889371871948
0.17736717042946537,0.1762002408504486
0.17891112507402498,0.1769515424966812
0.1807180193683616,0.17826244235038757
0.18270653598839376,0.18011590838432312
0.1847906135880757,0.18248125910758972
0.1868835812242092,0.18530705571174622
0.18890199436303462,0.18851546943187714
0.19076893700069295,0.1919996291399002
0.19241667372672916,0.19562460482120514
0.1937885584465609,0.1992325782775879
0.1948402697989128,0.20265179872512817
0.19554048981803662,0.20570848882198334
0.19587112238230767,0.20824040472507477
0.1958272080536307,0.2101103663444519
0.1954166051527191,0.21121810376644135
0.19465950598891482,0.2115090936422348
0.1935877205058341,0.21097888052463531
0.1922436904973165,0.20967280864715576
0.19067914013461032,0.20768074691295624
0.1889532692795289,0.20512785017490387
0.18713049380806368,0.202162504196167
0.18527771214311456,0.1989428848028183
0.18346122579437538,0.19562415778636932
0.18174350874065281,0.192347452044487
0.1801799717663114,0.18923190236091614
0.17881602866496313,0.1863701343536377
0.17768464888641347,0.18382711708545685
0.1768045988053222,0.18164174258708954
0.17617950717021308,0.1798301488161087
0.17579779617279404,0.17838984727859497
0.17563350184573479,0.17730353772640228
0.17564787855496883,0.17654204368591309
0.175791668959007,0.17606624960899353
0.17600788828868574,0.1758277714252472
0.17623489295855005,0.17576931416988373
0.17640957794980583,0.17582499980926514
0.1764705017492041,0.17592152953147888
0.17636081737547551,0.17598064243793488
0.17603091757251146,0.175923153758049
0.17544071950257537,0.17567452788352966
0.17456159729098564,0.1751713752746582
0.17337794402384027,0.1743680238723755
0.1718883365406118,0.17324236035346985
0.17010630703339474,0.17179957032203674
0.16806060768591824,0.17007328569889069
0.16579494128467534,0.16812333464622498
0.1633670030914463,0.16603024303913116
0.16084680937457804,0.16388705372810364
0.15831426480778035,0.1617894172668457
0.15585600699757737,0.1598253846168518
0.1535616606105283,0.15806642174720764
0.15151970054591138,0.156561017036438
0.14981314394322026,0.1553317755460739
0.148515372684335,0.15437667071819305
0.14768631255039968,0.1536739021539688
0.1473692201115292,0.15318992733955383
0.14758824500510193,0.1528889387845993
0.14834691088516555,0.15274254977703094
0.14962760561359517,0.15273764729499817
0.15139212218285103,0.15288145840168
0.15358324936828777,0.1532023698091507
0.15612734464656022,0.15374653041362762
0.15893776722822736,0.15457038581371307
0.16191895097161044,0.155730202794075
0.1649708511649429,0.15727025270462036
0.1679934444237089,0.15921130776405334
0.17089098396732066,0.1615414023399353
0.1735756896535331,0.16421033442020416
0.17597073822916742,0.16712912917137146
0.17801242930560973,0.17017437517642975
0.17965157775107385,0.17319747805595398
0.18085422191603115,0.1760375201702118
0.18160183249329395,0.17853620648384094
0.18189115251494892,0.180553138256073
0.18173380487692956,0.18197943270206451
0.18115570990247032,0.18274806439876556
0.18019630177909327,0.18283963203430176
0.17890746448267927,0.18228290975093842
0.17735209433816676,0.1811501830816269
0.175602175049336,0.1795482337474823
0.17373630653973596,0.17760619521141052
0.17183673252992412,0.17546208202838898
0.16998592687829928,0.17324985563755035
0.16826294508914694,0.1710887849330902
0.16673975822524545,0.16907599568367004
0.16547781908311593,0.16728313267230988
0.16452513166921018,0.16575674712657928
0.16391401792400362,0.1645216941833496
0.16365973944759843,0.16358648240566254
0.16376005136244415,0.16294920444488525
0.16419574271046922,0.16260258853435516
0.1649320621571579,0.16253763437271118
0.16592097681773785,0.1627448946237564
0.16710405541403223,0.16321365535259247
0.16841581691867713,0.16392940282821655
0.1697872967652213,0.16487041115760803
0.1711496169867933,0.16600438952445984
0.1724373561826354,0.16728633642196655
0.17359155438990062,0.16865815222263336
0.17456223870335186,0.17005053162574768
0.17531041112143625,0.17138727009296417
0.17580949981362545,0.17259125411510468
0.17604628491010513,0.17359153926372528
0.17602132739593213,0.17433041334152222
0.17574892497931346,0.17476947605609894
0.17525661143513863,0.17489370703697205
0.1745841547237706,0.17471300065517426
0.17378206255961612,0.17426086962223053
0.17290955181139991,0.173590749502182
0.17203200542231628,0.17277036607265472
0.17121796964300615,0.17187511920928955
0.17053580239327742,0.17098180949687958
0.1700501195575412,0.17016327381134033
0.16981824504099224,0.16948498785495758
0.1698869043486108,0.16900360584259033
0.1702893434607416,0.1687675416469574
0.17104312014120732,0.16881878674030304
0.1721487116363732,0.16919521987438202
0.17358906408982291,0.1699322760105133
0.1753301312059357,0.17106327414512634
0.17732239313087317,0.17261752486228943
0.17950323688876868,0.17461638152599335
0.18180004691905846,0.17706739902496338
0.18413374542171976,0.1799573451280594
0.1864225216793907,0.183245450258255
0.18858544024099064,0.18685804307460785
0.19054571862387515,0.19068604707717896
0.19223346284245107,0.1945861130952835
0.1935878037160139,0.19838617742061615
0.19455844062851,0.2018953412771225
0.1951066796731784,0.20491726696491241
0.19520613706135528,0.20726615190505981
0.19484321756313716,0.20878328382968903
0.194017523356795,0.20935259759426117
0.192742195156897,0.2089129239320755
0.19104420905843947,0.2074654996395111
0.18896445284173546,0.20507539808750153
0.18655745839273616,0.2018664926290512
0.18389056296272538,0.19801032543182373
0.18104235316075773,0.19371026754379272
0.17810030797721416,0.18918287754058838
0.1751576333570458,0.18463878333568573
0.17230941642078934,0.18026584386825562
0.16964836810617875,0.17621634900569916
0.16726042816231212,0.17259959876537323
0.16522059177256687,0.16948066651821136
0.1635892642111961,0.16688422858715057
0.1624093897055857,0.16480284929275513
0.16170456159736069,0.16320747137069702
0.1614781908274102,0.16205839812755585
0.1617137663862358,0.16131502389907837
0.1623761618057853,0.16094271838665009
0.1634138857019766,0.16091623902320862
0.1647621052193223,0.1612195521593094
0.16634626922037662,0.16184234619140625
0.1680860638229829,0.16277438402175903
0.16989946706170317,0.1639990657567978
0.1717066296007663,0.16548748314380646
0.17343340173311936,0.16719433665275574
0.17501430780661834,0.16905651986598969
0.17639488012419313,0.17099493741989136
0.17753335129739714,0.17291927337646484
0.17840169513067755,0.17473512887954712
0.17898610221930475,0.17635244131088257
0.17928696516607714,0.1776941567659378
0.17931839471745492,0.17870356142520905
0.17910734261597125,0.17934973537921906
0.17869230045689558,0.1796298623085022
0.17812157583309732,0.17956866323947906
0.1774511537084282,0.1792149692773819
0.17674212124439864,0.17863599956035614
0.17605774709239558,0.17791049182415009
0.17546031376494065,0.17712171375751495
0.17500782777858617,0.1763511598110199
0.1747508292031641,0.17567388713359833
0.1747294932747626,0.1751556694507599
0.1749712155995341,0.1748518943786621
0.17548887277409606,0.17480778694152832
0.17627989019293047,0.1750592440366745
0.1773261857048766,0.1756335347890854
0.1785950103434272,0.1765490174293518
0.18004061823122705,0.1778137981891632
0.18160664894189987,0.1794230192899704
0.18322902546535755,0.1813552975654602
0.18483916641937165,0.18356899917125702
0.18636725191804218,0.1859993040561676
0.1877453812498594,0.1885569989681244
0.1889103710394873,0.19112983345985413
0.18980618475689223,0.19358700513839722
0.19038589689644309,0.195786714553833
0.19061322093251096,0.19758641719818115
0.19046373903403835,0.1988547444343567
0.18992579817627622,0.1994839608669281
0.1890012533230125,0.1994011551141739
0.18770594882288033,0.19857680797576904
0.1860699882812327,0.19702938199043274
0.18413760130279277,0.19482506811618805
0.18196655921271934,0.19207246601581573
0.1796268996547788,0.18891283869743347
0.17719894320299892,0.1855069398880005
0.17477052854906547,0.18202035129070282
0.17243351875954177,0.17860925197601318
0.1702797909494388,0.1754085272550583
0.1683968936088926,0.17252372205257416
0.16686370927116992,0.17002777755260468
0.1657464085336625,0.16796256601810455
0.16509497481633859,0.16634443402290344
0.16494054903446423,0.1651725471019745
0.16529374151206874,0.16443833708763123
0.1661440429307241,0.16413399577140808
0.16746035052538058,0.16425879299640656
0.16919259029709635,0.1648218184709549
0.17127434809728964,0.16584071516990662
0.17362633220390078,0.16733667254447937
0.17616042406400836,0.16932648420333862
0.17878404641089446,0.1718130111694336
0.1814045160350484,0.17477592825889587
0.1839330828522273,0.17816410958766937
0.1862884017320536,0.1818915605545044
0.18839926206375818,0.18583746254444122
0.19020653751932157,0.18985091149806976
0.19166437130938813,0.19376006722450256
0.19274073631405567,0.19738459587097168
0.19341748841295944,0.2005501538515091
0.19369012424170998,0.20310324430465698
0.1935672929924746,0.20492447912693024
0.1930701484635659,0.205938920378685
0.19223154730063835,0.2061219960451126
0.19109501297147485,0.20550057291984558
0.18971335309605758,0.20414887368679047
0.18814690746951768,0.20218002796173096
0.18646130949673673,0.19973447918891907
0.18472484446042745,0.19696664810180664
0.18300541267970655,0.1940317451953888
0.18136732832619074,0.19107413291931152
0.17986810711144338,0.1882185935974121
0.17855550736423745,0.18556497991085052
0.17746503471936675,0.18318615853786469
0.17661811324775084,0.18112902343273163
0.17602105957127573,0.17941732704639435
0.1756649224283728,0.17805548012256622
0.17552620429141014,0.17703230679035187
0.17556838305350878,0.1763240396976471
0.17574412395326244,0.17589622735977173
0.17599799700859595,0.17570467293262482
0.17626952812707886,0.17569567263126373
0.17649638304345475,0.1758064180612564
0.1766174979572204,0.17596594989299774
0.17657602909170525,0.1760975420475006
0.1763220034984541,0.1761225014925003
0.1758146329190511,0.17596548795700073
0.17502425153442458,0.17556102573871613
0.17393387706792698,0.17486004531383514
0.17254038163679397,0.1738358587026596
0.17085526461924633,0.17248837649822235
0.16890494194612143,0.1708456128835678

